Just SLaQ When You Approximate: Accurate Spectral Distances for Web-Scale Graphs

Graph comparison is a fundamental operation in data mining and information retrieval. Due to the combinatorial nature of graphs, it is hard to balance the expressiveness of the similarity measure and its scalability. Spectral analysis provides quintessential tools for studying the multi-scale structure of graphs and is a well-suited foundation for reasoning about differences between graphs. However, computing full spectrum of large graphs is computationally prohibitive; thus, spectral graph comparison methods often rely on rough approximation techniques with weak error guarantees. In this work, we propose SLaQ, an efficient and effective approximation technique for computing spectral distances between graphs with billions of nodes and edges. We derive the corresponding error bounds and demonstrate that accurate computation is possible in time linear in the number of graph edges. In a thorough experimental evaluation, we show that SLaQ outperforms existing methods, oftentimes by several orders of magnitude in approximation accuracy, and maintains comparable performance, allowing to compare million-scale graphs in a matter of minutes on a single machine.

==> data/dolphins-lsd.dat <==
t lsd
0.01 0.9900591496329573
0.01036779197060366 0.9896957785756859
0.01074911103457137 0.9893192104531197
0.01114445470753563 0.988928972341518
0.011554338803354406 0.9885245748462113
0.01197929810710521 0.9881055115637964
0.012419887072831308 0.9876712585295133
0.012876680546950462 0.9872212736496189
0.013350274518270132 0.9867549961185812
0.013841286895587572 0.986271845820957
0.014350358313889448 0.9857712227178098
0.014878152970202856 0.9852525062175852
0.015425359490188214 0.9847150545313602
0.015992691826604833 0.9841582040124318
0.01658089019082124 0.9835812684802424
0.017190722018585746 0.9829835385286744
0.01782298297131728 0.982364280818795
0.018478497974222907 0.9817227373561772
0.019158122292596422 0.9810581247529752
0.019862742647702426 0.9803696334749897
0.020593278373701607 0.9796564270740241
0.021350682617126953 0.9789176414058941
0.022135943580475603 0.9781523838345355
0.022950085811539057 0.9773597324227269
0.023794171540153963 0.9765387351100447
0.024669302064117434 0.9756884088787454
0.0255766191860753 0.9748077389083882
0.026517306703257915 0.973895677720116
0.0274925919520072 0.9729511443116335
0.0285037474091103 0.9719730232840481
0.02955209235202888 0.970960163961888
0.03063899458019028 0.9699113795077487
0.031765872199586584 0.9688254460331932
0.032934195473009575 0.9677011017076979
0.034145488738336005 0.9665370458676225
0.035401332397365794 0.9653319381273795
0.036703364977808024 0.9640843974952029
0.03805328527110536 0.9627930014961217
0.03945285454888568 0.9614562853050083
0.040903898860933104 0.9600727408928184
0.042408311417676633 0.9586408161894135
0.04396805506030473 0.9571589142666572
0.045585164821728696 0.9556253925457782
0.047261750581736345 0.9540385620333274
0.04899999981979989 0.9523966865904064
0.0508021804691302 0.9506979822402054
0.05267064387570064 0.9489406165192866
0.05460782786610139 0.9471227078784518
0.056616259928227275 0.9452423251394719
0.05869856050894844 0.9432974870143995
0.06085744643306687 0.941286161694673
0.06309573444801933 0.9392062665177073
0.06541634489895155 0.9370556677191937
0.06782230553895896 0.9348321802798703
0.07031675547946471 0.9325335678760918
0.0729029492858895 0.9301575429441014
0.0755842612239571 0.9277017668685344
0.07836418966217519 0.9251638503062851
0.08124636163623622 0.9225413536575215
0.08423453758129315 0.9198317876963007
0.08733261623828432 0.9170326143738874
0.0905446397407095 0.9141412478085919
0.09387479888849294 0.9111550554766101
0.09732743861581504 0.9080713596190637
0.10090706366004677 0.9048874388811334
0.10461834443918253 0.9016005301998676
0.10846612314544045 0.8982078309579421
0.11245542006298058 0.8947065014213097
0.11659144011798317 0.8910936674793268
0.12087957966963432 0.8873664237065618
0.12532543355087808 0.8835218367660607
0.1299348023681216 0.8795569491743732
0.13471370006941846 0.8754687834491056
0.13966836179100262 0.8712543466601519
0.1448052519924124 0.866910635406068
0.15013107289081734 0.8624346412372377
0.15565277320555287 0.857823356547572
0.16137755722427236 0.8530737809564223
0.16731289420254442 0.848182928202177
0.17346652810915997 0.8431478335686203
0.17984648772986425 0.8379655618645497
0.18646109714269563 0.8326332159763297
0.19331898657859886 0.8271479460120106
0.20042910368148348 0.8215069590542987
0.20780072518241727 0.8157075295380346
0.21544346900318834 0.8097470102658657
0.22336730680502556 0.803622844073467
0.2315825769988508 0.7973325761529444
0.24009999823403888 0.7908738670399066
0.24893068338328211 0.7842445062660769
0.2580861540418074 0.7774424266752412
0.26757835555986315 0.770465719395699
0.277419672628088 0.763312649457231
0.2876229454360986 0.7559816720348668
0.2982014864253759 0.7484714492953811
0.30916909765830886 0.7407808678155116
0.32054008882605933 0.732909056533266
0.33232929591874016 0.7248554051854594
0.34455210058226815 0.7166195831757078
0.3572244501871466 0.708201558807551
0.37036287863536055 0.6996016188071872
0.38398452793253485 0.6908203880495056
0.3981071705534973 0.681858849389706
0.4127492326304291 0.6727183634909125
0.4279298179938585 0.6634006885258118
0.44366873309786115 0.6539079996176271
0.45998651286199027 0.644242907872742
0.4769044474636522 0.6344084788441523
0.49444461011588275 0.6244082502518092
0.5126298858667706 0.6142462487729753
0.5314840014580977 0.6039270057031694
0.5510315562821569 0.5934555712763407
0.5712980544771384 0.5828375274218304
0.5923099382029567 0.5720789987257572
0.6140946221409365 0.5611866613559846
0.6366805292623693 0.5501677497031243
0.660097127912608 0.5390300604854683
0.6843749702590874 0.5277819540636759
0.7095457321534288 0.5164323527118772
0.7356422544596414 0.5049907355959553
0.7626985859023444 0.49346713021756655
0.7907500274909092 0.48187210009430825
0.819833178577487 0.47021672846274476
0.849985984609015 0.4585125978120687
0.8812477866354991 0.4467717650823398
0.9136593726391774 0.43500673239272175
0.9472630307515245 0.4232304132021272
0.9821026044275343 0.41145609384725357
1.018223549649273 0.39969739045113367
1.0556729942333292 0.38796820124890125
1.0944997993195433 0.37628265443619147
1.1347546231212478 0.3646550517090357
1.1764899870201853 0.3530998077316641
1.2197603440923492 0.34163138583951175
1.2646221501541415 0.33026423035797814
1.3111339374215643 0.31901269599192156
1.3593563908785256 0.3078909748151908
1.4093524274539146 0.29691302146209975
1.4611872781107471 0.2860924771920162
1.5149285729544821 0.27544259356228934
1.5706464294715554 0.2649761565016722
1.62841354401325 0.2547054116242039
1.688305286644282 0.24464199166020642
1.7503997994798297 0.23479684690467945
1.8147780986393234 0.22518017959211947
1.8815241799500153 0.21580138309902452
1.9507251285382403 0.2066689868497416
2.022471232451356 0.1977906077568725
2.0968561004586053 0.18917290896364847
2.173976784184605 0.1808215665724728
2.253933904734791 0.17274124494176893
2.336831783978072 0.1649355810135053
2.422778580657928 0.15740717799814868
2.5118864315095797 0.15015760859474275
2.6042715975673296 0.14318742776446983
2.7000546158529724 0.13649619491006318
2.7993604566431824 0.13008250514498843
2.902318686521058 0.12394402916992507
3.0090636374245983 0.11807756111452522
3.119734581912619 0.11247907355453392
3.2344759148768216 0.10714377878278035
3.3534373419370835 0.10206619530166908
3.4767740747657774 0.09724021841839095
3.6046470335959593 0.09265919376521974
3.737223057177648 0.08831599253811923
3.874675120456132 0.08420308724859023
4.017182560256285 0.08031262681622885
4.164931309267416 0.07663650989167134
4.318114138633851 0.07316645538916275
4.476930909467817 0.06989406932149957
4.6415888336127775 0.06681090716328551
4.8123027439974155 0.06390853111625332
4.989295374933041 0.06117856180734263
5.172797652720076 0.05861272411054808
5.363048996942866 0.05620288694157975
5.560297632845825 0.053941097024781795
5.764800915198548 0.05181960676975702
5.976825664072413 0.04983089651678772
6.196648512966785 0.04796769151239158
6.424556269739013 0.04622297405722614
6.660846290809154 0.04458999132713604
6.9058268691276385 0.043062259404541954
7.159817636412054 0.041633564072656115
7.423149980177936 0.040297958921034965
7.696167476107552 0.03904976129023966
7.97922633632089 0.03788354654879623
8.272695874133698 0.03679414115041602
8.576958985908938 0.035776614866793795
8.892412650630368 0.0348262725343928
9.219468447849993 0.0339386455953584
9.558553094685292 0.03310948365563722
9.910109002566694 0.032334746229656146
10.274594854461801 0.03161059479220687
10.652486203329472 0.03093338521567394
11.044276092584557 0.030299660635141532
11.450475699382812 0.029706144755466853
11.871615001565344 0.029149735592956416
12.308243469132725 0.028627499629312596
12.760930781150918 0.028136666346239944
13.230267569024557 0.027674623104518053
13.71686618710708 0.027238910330353614
14.221361511653361 0.026827216973274712
14.744411769157164 0.02643737620264131
15.286699395154173 0.026067361313049476
15.848931924611142 0.025715281811723546
16.431842915062738 0.025379379662858213
17.036192903700808 0.025058025664474435
17.662770399664428 0.024749715932610546
18.312392912825686 0.024453068465725616
18.985908020413348 0.02416681975936981
19.684194472866114 0.023889821437934396
20.40816334035822 0.02362103686716511
21.158759201493393 0.023359537708659443
21.93696137571797 0.023104500376286537
22.743785201061137 0.02285520235479458
23.5802833588696 0.022611018343110974
24.44754724726473 0.02237141618914349
25.346708405114487 0.022135952589241278
26.278939988377825 0.021904268533687116
27.245458300747902 0.021676084489324426
28.247524380591123 0.02145119532119952
29.286445646252375 0.021229464966346742
30.363577601873583 0.02101082088393217
31.480325605950608 0.02079524831626615
32.63814670493635 0.020582784404102453
33.83855153428233 0.020373512206665157
35.08310628939905 0.020167554681617933
36.37343476910662 0.019965068682513794
37.71122049424196 0.01976623903111632
39.098208904186635 0.019571272719526474
40.53620963418106 0.019380393292602934
42.02709887639691 0.01919383545518267
43.5728218278474 0.019011839941628368
45.17539522833001 0.01883464867782518
46.83690999171267 0.01866250025847351
48.5595339339965 0.01849562575586701
50.345514601714534 0.018334244870686384
52.19718220435652 0.018178562430928105
54.116952654646376 0.01802876524202764
56.1073307206381 0.01788501928948891
58.170913293743574 0.01774746729473194
60.31039277695563 0.017616226625154007
62.52856059768735 0.017491387560237152
64.82831084981073 0.017373011916565175
67.21264406964657 0.017261132035482775
69.68467115083241 0.017155750137516225
72.24761740317567 0.017056838047318612
74.90482676078899 0.01696433729161519
77.65976614499662 0.016878159570302354
80.51602998770538 0.01679818759747617
83.47734492114154 0.01672427630479307
86.54757464007233 0.016656254394325564
89.73072494285637 0.01659392622215925
93.03094895789918 0.016537073987619208
96.45255256233459 0.01648546019648373
100.0 0.01643883036013064

==> data/er-density.dat <==
p	 taylor	 inter	 slq
0.00100	0.26494	0.00570	0.00350
0.00127	0.27625	0.03901	0.00245
0.00162	0.26277	0.03375	0.00181
0.00207	0.24386	0.01897	0.00091
0.00264	0.22764	0.01154	0.00062
0.00336	0.20874	0.00325	0.00046
0.00428	0.19288	0.00116	0.00026
0.00546	0.17876	0.00242	0.00020
0.00695	0.16714	0.00287	0.00021
0.00886	0.15630	0.00345	0.00014
0.01129	0.14706	0.00235	0.00013
0.01438	0.14422	0.00198	0.00010
0.01833	0.13698	0.00176	0.00013
0.02336	0.13546	0.00173	0.00019
0.02976	0.13406	0.00150	0.00012
0.03793	0.13302	0.00070	0.00016
0.04833	0.13229	0.00074	0.00011
0.06158	0.12651	0.00052	0.00013
0.07848	0.12602	0.00063	0.00010
0.10000	0.12563	0.00034	0.00014


==> data/er-nodes.dat <==
n	 taylor	 inter	 slq
100	0.15584	0.00072	0.00083
621	0.15455	0.00019	0.00020
1142	0.15439	0.00042	0.00013
1663	0.15465	0.00085	0.00011
2184	0.15432	0.00089	0.00008
2705	0.15434	0.00122	0.00005
3226	0.15449	0.00139	0.00007
3747	0.15408	0.00149	0.00004
4268	0.15434	0.00158	0.00006
4789	0.15439	0.00180	0.00004
5310	0.15434	0.00186	0.00004
5831	0.15450	0.00190	0.00004
6352	0.15427	0.00197	0.00004
6873	0.15434	0.00203	0.00003
7394	0.15438	0.00206	0.00004
7915	0.15452	0.00217	0.00004
8436	0.15426	0.00215	0.00003
8957	0.15451	0.00231	0.00003
9478	0.15447	0.00232	0.00003
10000	0.15447	0.00241	0.00003


==> data/karate-lsd.dat <==
t lsd
0.01 0.9900581853409608
0.01036779197060366 0.9896947424399575
0.01074911103457137 0.9893180971365133
0.01114445470753563 0.9889277761121725
0.011554338803354406 0.9885232895485601
0.01197929810710521 0.9881041305874722
0.012419887072831308 0.987669774775996
0.012876680546950462 0.9872196794964673
0.013350274518270132 0.9867532833810758
0.013841286895587572 0.9862700057109679
0.014350358313889448 0.9857692457996995
0.014878152970202856 0.985250382360929
0.015425359490188214 0.984712772860265
0.015992691826604833 0.9841557528512145
0.01658089019082124 0.9835786352952067
0.017190722018585746 0.9829807098657213
0.01782298297131728 0.9823612422365703
0.018478497974222907 0.9817194733544469
0.019158122292596422 0.9810546186959002
0.019862742647702426 0.9803658675089428
0.020593278373701607 0.9796523820395793
0.021350682617126953 0.978913296743581
0.022135943580475603 0.9781477174839369
0.022950085811539057 0.9773547207144676
0.023794171540153963 0.976533352650181
0.024669302064117434 0.9756826284250494
0.0255766191860753 0.974801531237979
0.026517306703257915 0.9738890114878556
0.0274925919520072 0.9729439858986725
0.0285037474091103 0.9719653366358711
0.02955209235202888 0.97095191041516
0.03063899458019028 0.9699025176052305
0.031765872199586584 0.9688159313259476
0.032934195473009575 0.9676908865437595
0.034145488738336005 0.966526079166262
0.035401332397365794 0.9653201651380385
0.036703364977808024 0.9640717595401237
0.03805328527110536 0.9627794356956474
0.03945285454888568 0.9614417242844645
0.040903898860933104 0.9600571124698369
0.042408311417676633 0.9586240430404949
0.04396805506030473 0.9571409135717043
0.045585164821728696 0.9556060756092775
0.047261750581736345 0.9540178338807815
0.04899999981979989 0.952374445538559
0.0508021804691302 0.9506741194395306
0.05267064387570064 0.9489150154671494
0.05460782786610139 0.9470952439012749
0.056616259928227275 0.9452128648421756
0.05869856050894844 0.9432658876953177
0.06085744643306687 0.9412522707240738
0.06309573444801933 0.9391699206779919
0.06541634489895155 0.9370166925047773
0.06782230553895896 0.9347903891546926
0.07031675547946471 0.9324887614866505
0.0729029492858895 0.9301095082858586
0.0755842612239571 0.9276502764034923
0.07836418966217519 0.9251086610295091
0.08124636163623622 0.9224822061103577
0.08423453758129315 0.9197684049240239
0.08733261623828432 0.9169647008255281
0.0905446397407095 0.9140684881766958
0.09387479888849294 0.9110771134747395
0.09732743861581504 0.9079878766949003
0.10090706366004677 0.9047980328631292
0.10461834443918253 0.901504793875512
0.10846612314544045 0.8981053305818498
0.11245542006298058 0.8945967751515255
0.11659144011798317 0.8909762237404659
0.12087957966963432 0.8872407394786693
0.12532543355087808 0.8833873557984022
0.1299348023681216 0.8794130801237425
0.13471370006941846 0.8753148979426785
0.13966836179100262 0.8710897772834292
0.1448052519924124 0.866734673617034
0.15013107289081734 0.8622465352085417
0.15565277320555287 0.8576223089393027
0.16137755722427236 0.8528589466229158
0.16731289420254442 0.8479534118372789
0.17346652810915997 0.8429026872949201
0.17984648772986425 0.8377037827733406
0.18646109714269563 0.8323537436264106
0.19331898657859886 0.8268496598969746
0.20042910368148348 0.8211886760496291
0.20780072518241727 0.8153680013411861
0.21544346900318834 0.8093849208445429
0.22336730680502556 0.8032368071395398
0.2315825769988508 0.7969211326818723
0.24009999823403888 0.7904354828581733
0.24893068338328211 0.783777569732012
0.2580861540418074 0.7769452464816672
0.26757835555986315 0.7699365225261673
0.277419672628088 0.7627495793311483
0.2876229454360986 0.755382786880577
0.2982014864253759 0.7478347207942847
0.30916909765830886 0.7401041800645004
0.32054008882605933 0.7321902053771947
0.33232929591874016 0.7240920979759796
0.34455210058226815 0.7158094390175682
0.3572244501871466 0.7073421093583874
0.37036287863536055 0.6986903097018327
0.38398452793253485 0.6898545810248983
0.3981071705534973 0.6808358251915332
0.4127492326304291 0.6716353256480806
0.4279298179938585 0.6622547680836414
0.44366873309786115 0.6526962609252163
0.45998651286199027 0.6429623555241188
0.4769044474636522 0.6330560658765237
0.49444461011588275 0.6229808877072676
0.5126298858667706 0.6127408167322773
0.5314840014580977 0.6023403659014999
0.5510315562821569 0.5917845814110869
0.5712980544771384 0.5810790572611472
0.5923099382029567 0.5702299481238395
0.6140946221409365 0.5592439802762456
0.6366805292623693 0.5481284603436418
0.660097127912608 0.5368912815918462
0.6843749702590874 0.5255409275025585
0.7095457321534288 0.5140864723635005
0.7356422544596414 0.5025375786060043
0.7626985859023444 0.4909044906269629
0.7907500274909092 0.47919802484011076
0.819833178577487 0.4674295557138558
0.849985984609015 0.45561099756970563
0.8812477866354991 0.44375478193707385
0.9136593726391774 0.4318738302872185
0.9472630307515245 0.4199815220015103
0.9821026044275343 0.40809165746731474
1.018223549649273 0.3962184162386124
1.0556729942333292 0.3843763102480447
1.0944997993195433 0.37258013211223273
1.1347546231212478 0.36084489863270486
1.1764899870201853 0.3491857896601629
1.2197603440923492 0.337618082559532
1.2646221501541415 0.32615708258653
1.3111339374215643 0.31481804956238746
1.3593563908785256 0.30361612131078836
1.4093524274539146 0.2925662343987008
1.4611872781107471 0.2816830427991425
1.5149285729544821 0.2709808351673802
1.5706464294715554 0.26047345149088297
1.62841354401325 0.2501741999356641
1.688305286644282 0.24009577476553687
1.7503997994798297 0.23025017625437116
1.8147780986393234 0.22064863354275344
1.8815241799500153 0.21130153140778585
1.9507251285382403 0.20221834191647325
2.022471232451356 0.1934075619178893
2.0968561004586053 0.18487665729602565
2.173976784184605 0.17663201485322463
2.253933904734791 0.1686789026231321
2.336831783978072 0.16102143932241694
2.422778580657928 0.15366257354285826
2.5118864315095797 0.14660407316108987
2.6042715975673296 0.1398465253041867
2.7000546158529724 0.1333893470577522
2.7993604566431824 0.1272308069420953
2.902318686521058 0.12136805701476648
3.0090636374245983 0.11579717528778778
3.119734581912619 0.11051321797924589
3.2344759148768216 0.10551028095548584
3.3534373419370835 0.10078156956593881
3.4767740747657774 0.09631947593145743
3.6046470335959593 0.09211566262245807
3.737223057177648 0.08816115155833434
3.874675120456132 0.08444641687713873
4.017182560256285 0.0809614804664808
4.164931309267416 0.07769600881434777
4.318114138633851 0.07463940983284041
4.476930909467817 0.07178092832864505
4.6415888336127775 0.0691097388408103
4.8123027439974155 0.066615034637803
4.989295374933041 0.06428611176007051
5.172797652720076 0.06211244710914145
5.363048996942866 0.060083769716931024
5.560297632845825 0.0581901244763367
5.764800915198548 0.056421927773062895
5.976825664072413 0.05477001462535915
6.196648512966785 0.0532256771092588
6.424556269739013 0.05178069401812946
6.660846290809154 0.05042735187297796
6.9058268691276385 0.049158457560087736
7.159817636412054 0.047967343021371095
7.423149980177936 0.04684786255664559
7.696167476107552 0.04579438341254305
7.97922633632089 0.044801770427022845
8.272695874133698 0.04386536556916735
8.576958985908938 0.042980963259497365
8.892412650630368 0.042144782375723895
9.219468447849993 0.041353435842861754
9.558553094685292 0.04060389867616133
9.910109002566694 0.03989347529252248
10.274594854461801 0.039219766833960786
10.652486203329472 0.03858063915904171
11.044276092584557 0.03797419205923758
11.450475699382812 0.03739873015141183
11.871615001565344 0.03685273578963022
12.308243469132725 0.03633484423353045
12.760930781150918 0.035843821210386984
13.230267569024557 0.0353785429169945
13.71686618710708 0.034937978428031896
14.221361511653361 0.034521174411337716
14.744411769157164 0.03412724199843101
15.286699395154173 0.03375534562082677
15.848931924611142 0.03340469359877307
16.431842915062738 0.033074530258007204
17.036192903700808 0.0327641293506175
17.662770399664428 0.03247278856644078
18.312392912825686 0.03219982493976483
18.985908020413348 0.03194457098047701
19.684194472866114 0.03170637138721174
20.40816334035822 0.03148458023054331
21.158759201493393 0.031278558524985164
21.93696137571797 0.03108767213779104
22.743785201061137 0.030911290008814325
23.5802833588696 0.030748782677742163
24.44754724726473 0.030599521131963906
25.346708405114487 0.030462875999577674
26.278939988377825 0.030338217117366742
27.245458300747902 0.030224913503120746
28.247524380591123 0.03012233375590144
29.286445646252375 0.03002984689752041
30.363577601873583 0.02994682365459651
31.480325605950608 0.02987263816425983
32.63814670493635 0.02980667006911744
33.83855153428233 0.029748306949765796
35.08310628939905 0.029696947027137374
36.37343476910662 0.029652002053391854
37.71122049424196 0.029612900299812197
39.098208904186635 0.029579089543921938
40.53620963418106 0.029550039956225273
42.02709887639691 0.02952524678973451
43.5728218278474 0.02950423278266463
45.17539522833001 0.029486550195954957
46.83690999171267 0.029471782422004857
48.5595339339965 0.029459545118374786
50.345514601714534 0.02944948683925656
52.19718220435652 0.029441289157235206
54.116952654646376 0.029434666287208176
56.1073307206381 0.02942936424231367
58.170913293743574 0.029425159567473557
60.31039277695563 0.029421857708971627
62.52856059768735 0.029419291087860927
64.82831084981073 0.029417316950649006
67.21264406964657 0.029415815072609132
69.68467115083241 0.029414685387394484
72.24761740317567 0.029413845611780724
74.90482676078899 0.02941322892687819
77.65976614499662 0.02941278176770356
80.51602998770538 0.02941246176230423
83.47734492114154 0.029412235850414407
86.54757464007233 0.029412078600571948
89.73072494285637 0.0294119707343287
93.03094895789918 0.029411897857113355
96.45255256233459 0.029411849387779278
100.0 0.02941181767306725

==> data/langs/de.dat <==
t	 add	 del	 vnge	 lsd
1	 1.15801	 1.00037	 0.01643	 0.00951
2	 0.65516	 0.54779	 0.04106	 0.06802
3	 0.51866	 0.45212	 0.09194	 0.21317
4	 0.30230	 0.24066	 0.13583	 0.26276
5	 0.21516	 0.22861	 0.16670	 0.31994
6	 0.30281	 0.36426	 0.19155	 0.35062
7	 0.31478	 0.40428	 0.21317	 0.33543
8	 0.23774	 0.14021	 0.23512	 0.36943
9	 0.26624	 0.18795	 0.26043	 0.39109
10	 0.16327	 0.16345	 0.28594	 0.43593
11	 0.14907	 0.13870	 0.30647	 0.47094
12	 0.17891	 0.17112	 0.33450	 0.48508
13	 0.21419	 0.16089	 0.38414	 0.46801
14	 0.13579	 0.10916	 0.42344	 0.51852
15	 0.19201	 0.19320	 0.45109	 0.55379
16	 0.28830	 0.27010	 0.47873	 0.58526
17	 0.24283	 0.19477	 0.50673	 0.61878
18	 0.18801	 0.16806	 0.52886	 0.65109
19	 0.17362	 0.17379	 0.55073	 0.65792
20	 0.17951	 0.17408	 0.56699	 0.66646
21	 0.14993	 0.12250	 0.58675	 0.68738
22	 0.16081	 0.14410	 0.59953	 0.69233
23	 0.11691	 0.09229	 0.61132	 0.71742
24	 0.14772	 0.14636	 0.62339	 0.73003
25	 0.11712	 0.12081	 0.63356	 0.73849
26	 0.09253	 0.07783	 0.64610	 0.75775
27	 0.10206	 0.08767	 0.65699	 0.77748
28	 0.08276	 0.06717	 0.66807	 0.78073
29	 0.09957	 0.08867	 0.67983	 0.79388
30	 0.10244	 0.09860	 0.69330	 0.80105
31	 0.10356	 0.09961	 0.70422	 0.81184
32	 0.09579	 0.07759	 0.71535	 0.82260
33	 0.10495	 0.08380	 0.72445	 0.83919
34	 0.09309	 0.08687	 0.73282	 0.85346
35	 0.10198	 0.09940	 0.74201	 0.86469
36	 0.09519	 0.09112	 0.75160	 0.87416
37	 0.09726	 0.09695	 0.76027	 0.87342
38	 0.09910	 0.09197	 0.76880	 0.88918
39	 0.10186	 0.09029	 0.77641	 0.89446
40	 0.09323	 0.08260	 0.78483	 0.89351
41	 0.08507	 0.06805	 0.79253	 0.89464
42	 0.08134	 0.07041	 0.80079	 0.89887
43	 0.08170	 0.06762	 0.80844	 0.89962
44	 0.07031	 0.05634	 0.81484	 0.90544
45	 0.06712	 0.04534	 0.82175	 0.90606
46	 0.07273	 0.05734	 0.83428	 0.86718
47	 0.06607	 0.05160	 0.84062	 0.87224
48	 0.07193	 0.06077	 0.84627	 0.87355
49	 0.06792	 0.06743	 0.85260	 0.87106
50	 0.06046	 0.04307	 0.85760	 0.87188
51	 0.06699	 0.05447	 0.86266	 0.87168
52	 0.05917	 0.04295	 0.86757	 0.87885
53	 0.05331	 0.04146	 0.87210	 0.88160
54	 0.05529	 0.03957	 0.87704	 0.88217
55	 0.05156	 0.03646	 0.88152	 0.88596
56	 0.04298	 0.02798	 0.88545	 0.87190
57	 0.04082	 0.02229	 0.88950	 0.87553
58	 0.04222	 0.02571	 0.89329	 0.88323
59	 0.03908	 0.02787	 0.89795	 0.88955
60	 0.03900	 0.02388	 0.90242	 0.89472
61	 0.03700	 0.02129	 0.90643	 0.89768
62	 0.04245	 0.02290	 0.90996	 0.90187
63	 0.04388	 0.02478	 0.91354	 0.90688
64	 0.03763	 0.02074	 0.91694	 0.90975
65	 0.03783	 0.02150	 0.92022	 0.91472
66	 0.03587	 0.02113	 0.92404	 0.91821
67	 0.03502	 0.02019	 0.92697	 0.92134
68	 0.03184	 0.01709	 0.92979	 0.92611
69	 0.03404	 0.01699	 0.93278	 0.92775
70	 0.03444	 0.01947	 0.93586	 0.92981
71	 0.02971	 0.01684	 0.93911	 0.93592
72	 0.03275	 0.01835	 0.94264	 0.95105
73	 0.02993	 0.01607	 0.94543	 0.95190
74	 0.03465	 0.01771	 0.94828	 0.95338
75	 0.03936	 0.01995	 0.95084	 0.95177
76	 0.03233	 0.01898	 0.95383	 0.95519
77	 0.02837	 0.01492	 0.95643	 0.95720
78	 0.02415	 0.01118	 0.95920	 0.95875
79	 0.02725	 0.01232	 0.96165	 0.96002
80	 0.02373	 0.01089	 0.96421	 0.96400
81	 0.02382	 0.01046	 0.96643	 0.96899
82	 0.02702	 0.01409	 0.96927	 0.97074
83	 0.02453	 0.01228	 0.97245	 0.96966
84	 0.02708	 0.01403	 0.97520	 0.96964
85	 0.03173	 0.01872	 0.97738	 0.97215
86	 0.03558	 0.02164	 0.97996	 0.97622
87	 0.03526	 0.02268	 0.98217	 0.98205
88	 0.02560	 0.01341	 0.98435	 0.98622
89	 0.02653	 0.01315	 0.98629	 0.99028
90	 0.02712	 0.01451	 0.98877	 0.99474
91	 0.02431	 0.01237	 0.99144	 0.98003
92	 0.02016	 0.00849	 0.99361	 0.98364
93	 0.02190	 0.00903	 0.99578	 0.98816
94	 0.02263	 0.01004	 0.99780	 0.99427
95	 0.02147	 0.01001	 1.00000	 1.00000


==> data/langs/fr.dat <==
t	 add	 del	 vnge	 lsd
1	 1.08109	 1.00051	 0.01934	 0.01735
2	 0.45983	 0.40437	 0.03717	 0.05012
3	 0.31469	 0.29024	 0.05955	 0.13257
4	 0.16402	 0.23673	 0.10186	 0.33564
5	 0.30480	 0.44811	 0.14977	 0.53211
6	 0.32286	 0.32945	 0.24318	 1.00000
7	 0.37265	 0.40905	 0.25651	 0.97985
8	 0.14266	 0.13590	 0.26839	 0.96442
9	 0.10932	 0.15922	 0.28462	 0.95918
10	 0.15638	 0.17484	 0.30430	 0.95353
11	 0.18829	 0.26806	 0.32199	 0.94145
12	 0.15685	 0.15039	 0.33687	 0.87002
13	 0.14544	 0.18280	 0.36686	 0.93393
14	 0.16780	 0.20453	 0.38169	 0.91648
15	 0.13147	 0.13106	 0.39641	 0.92364
16	 0.12120	 0.12143	 0.40958	 0.87959
17	 0.11668	 0.09269	 0.42175	 0.79679
18	 0.11116	 0.09385	 0.43782	 0.77794
19	 0.12782	 0.10571	 0.45224	 0.76210
20	 0.12545	 0.12542	 0.46600	 0.72373
21	 0.10019	 0.08555	 0.47918	 0.68452
22	 0.10568	 0.09284	 0.49351	 0.66888
23	 0.12500	 0.10013	 0.50819	 0.67424
24	 0.12121	 0.09582	 0.52415	 0.67703
25	 0.13919	 0.11030	 0.54001	 0.66095
26	 0.10925	 0.10252	 0.55739	 0.61814
27	 0.11368	 0.11166	 0.57257	 0.58236
28	 0.10169	 0.08549	 0.58559	 0.55724
29	 0.11406	 0.09109	 0.59974	 0.56116
30	 0.13642	 0.09335	 0.61483	 0.54981
31	 0.13394	 0.09602	 0.63026	 0.53350
32	 0.11627	 0.10222	 0.64147	 0.55362
33	 0.11702	 0.10238	 0.65374	 0.56368
34	 0.11447	 0.09580	 0.66728	 0.58438
35	 0.11156	 0.09798	 0.68362	 0.58558
36	 0.12385	 0.10425	 0.69627	 0.60305
37	 0.12013	 0.11278	 0.70742	 0.61019
38	 0.09576	 0.09032	 0.71684	 0.61313
39	 0.10065	 0.09186	 0.72613	 0.62251
40	 0.09170	 0.07514	 0.73556	 0.64239
41	 0.09807	 0.08443	 0.74444	 0.66098
42	 0.10480	 0.07463	 0.75399	 0.69022
43	 0.08997	 0.06564	 0.76343	 0.70941
44	 0.09338	 0.07213	 0.77097	 0.71232
45	 0.08581	 0.12169	 0.77908	 0.71742
46	 0.08623	 0.08156	 0.78658	 0.73317
47	 0.08217	 0.06520	 0.79399	 0.74178
48	 0.07520	 0.04892	 0.80131	 0.74416
49	 0.07758	 0.05798	 0.80735	 0.76257
50	 0.06705	 0.05095	 0.81385	 0.76352
51	 0.07073	 0.05493	 0.82014	 0.76588
52	 0.06243	 0.05593	 0.82669	 0.77611
53	 0.07521	 0.05670	 0.83168	 0.78000
54	 0.05917	 0.04100	 0.83667	 0.79306
55	 0.06196	 0.04618	 0.84149	 0.80580
56	 0.05934	 0.04404	 0.84588	 0.80965
57	 0.05717	 0.05120	 0.88832	 0.38120
58	 0.07165	 0.04405	 0.90299	 0.36332
59	 0.05398	 0.03900	 0.92806	 0.39428
60	 0.05898	 0.03455	 0.93082	 0.37569
61	 0.05684	 0.04422	 0.93344	 0.36853
62	 0.05035	 0.03889	 0.93617	 0.36525
63	 0.04831	 0.03961	 0.93835	 0.36907
64	 0.04315	 0.03474	 0.94169	 0.37611
65	 0.04722	 0.03717	 0.94408	 0.38682
66	 0.03982	 0.02922	 0.94674	 0.40426
67	 0.03761	 0.02367	 0.94898	 0.41389
68	 0.03693	 0.03829	 0.95098	 0.42835
69	 0.03489	 0.02745	 0.95317	 0.43916
70	 0.03665	 0.02883	 0.95552	 0.44953
71	 0.03414	 0.02471	 0.95755	 0.46453
72	 0.03520	 0.02434	 0.95999	 0.47749
73	 0.03972	 0.02864	 0.96190	 0.49539
74	 0.03371	 0.02361	 0.96386	 0.51000
75	 0.03672	 0.02649	 0.96619	 0.51868
76	 0.03602	 0.02516	 0.96816	 0.53894
77	 0.04204	 0.02606	 0.97008	 0.55256
78	 0.02972	 0.01998	 0.97211	 0.56152
79	 0.03076	 0.01880	 0.97386	 0.58180
80	 0.02858	 0.01887	 0.97556	 0.59199
81	 0.03281	 0.02602	 0.97775	 0.61243
82	 0.03343	 0.02449	 0.97935	 0.62984
83	 0.03013	 0.02133	 0.98086	 0.64421
84	 0.03237	 0.02129	 0.98267	 0.66861
85	 0.03455	 0.02468	 0.98430	 0.68468
86	 0.03054	 0.02215	 0.98597	 0.69604
87	 0.02805	 0.01770	 0.98736	 0.71117
88	 0.02647	 0.01655	 0.98896	 0.72527
89	 0.02802	 0.01852	 0.99053	 0.73974
90	 0.02292	 0.01298	 0.99204	 0.75300
91	 0.02351	 0.01220	 0.99347	 0.77032
92	 0.02571	 0.01419	 0.99542	 0.78855
93	 0.02535	 0.01380	 0.99704	 0.80300
94	 0.02644	 0.01572	 0.99840	 0.81882
95	 0.02410	 0.01410	 1.00000	 0.82862


==> data/langs/it.dat <==
t	 add	 del	 vnge	 lsd
1	 1.00278	 1.04179	 0.05144	 0.24136
2	 0.10573	 0.92508	 0.05826	 0.24941
3	 0.33346	 0.70272	 0.08162	 0.22226
4	 0.12078	 0.12780	 0.09173	 0.20972
5	 0.17917	 0.03382	 0.10928	 0.23660
6	 0.15002	 0.06199	 0.12697	 0.18083
7	 0.14310	 0.02937	 0.14908	 0.24710
8	 0.14333	 0.08038	 0.16874	 0.25377
9	 0.15050	 0.15810	 0.18491	 0.29274
10	 0.14338	 0.24249	 0.20918	 0.29950
11	 0.32074	 0.26708	 0.24468	 0.37481
12	 0.16427	 0.19633	 0.26806	 0.47688
13	 0.33625	 0.33208	 0.30689	 0.55573
14	 0.19204	 0.27530	 0.34170	 0.59673
15	 0.18139	 0.25892	 0.37064	 0.65883
16	 0.15876	 0.21922	 0.39507	 0.65354
17	 0.17053	 0.24099	 0.42297	 0.69220
18	 0.17909	 0.27137	 0.45206	 0.72384
19	 0.13652	 0.11836	 0.47371	 0.72308
20	 0.13727	 0.15634	 0.48959	 0.69718
21	 0.15165	 0.17082	 0.50891	 0.69506
22	 0.16370	 0.21592	 0.52449	 0.72174
23	 0.12831	 0.25677	 0.53953	 0.74611
24	 0.11692	 0.09608	 0.55699	 0.75523
25	 0.09492	 0.09387	 0.56800	 0.75259
26	 0.15415	 0.11106	 0.58014	 0.74675
27	 0.12110	 0.10246	 0.59658	 0.74513
28	 0.10225	 0.12623	 0.60862	 0.74549
29	 0.11263	 0.10576	 0.62301	 0.73961
30	 0.16503	 0.13870	 0.64168	 0.78903
31	 0.27630	 0.13180	 0.69943	 0.86592
32	 0.08158	 0.08894	 0.70986	 0.85298
33	 0.08341	 0.09601	 0.72026	 0.83950
34	 0.09032	 0.25842	 0.73038	 0.81046
35	 0.08966	 0.09394	 0.73950	 0.80706
36	 0.09800	 0.09942	 0.75106	 0.80453
37	 0.08527	 0.08933	 0.76020	 0.80341
38	 0.08794	 0.08480	 0.76893	 0.81856
39	 0.08644	 0.08011	 0.77701	 0.82374
40	 0.10183	 0.10647	 0.78726	 0.81750
41	 0.12481	 0.09447	 0.79673	 0.82742
42	 0.10945	 0.08491	 0.80625	 0.82903
43	 0.09622	 0.08246	 0.81439	 0.83870
44	 0.08228	 0.07436	 0.82228	 0.82778
45	 0.07551	 0.07565	 0.82870	 0.82445
46	 0.08408	 0.07746	 0.83606	 0.84359
47	 0.08119	 0.07156	 0.84597	 0.84980
48	 0.08659	 0.08158	 0.85410	 0.85278
49	 0.07984	 0.08336	 0.86349	 0.78468
50	 0.07118	 0.07404	 0.86912	 0.79227
51	 0.06642	 0.07056	 0.87525	 0.78830
52	 0.07270	 0.07376	 0.88239	 0.76171
53	 0.06728	 0.06134	 0.88870	 0.77373
54	 0.07560	 0.08534	 0.89444	 0.79009
55	 0.06950	 0.08366	 0.89957	 0.80180
56	 0.06604	 0.05883	 0.90420	 0.81221
57	 0.06595	 0.06848	 0.90894	 0.81609
58	 0.05969	 0.06094	 0.91289	 0.82111
59	 0.06287	 0.05265	 0.91718	 0.83144
60	 0.06469	 0.05460	 0.92183	 0.84076
61	 0.05838	 0.05277	 0.92546	 0.84943
62	 0.05666	 0.04988	 0.92902	 0.85434
63	 0.05090	 0.04821	 0.93238	 0.86000
64	 0.04854	 0.04751	 0.93546	 0.86156
65	 0.04517	 0.03901	 0.93941	 0.86756
66	 0.04178	 0.03607	 0.94219	 0.87656
67	 0.04492	 0.04155	 0.94516	 0.88663
68	 0.05419	 0.03978	 0.94804	 0.89705
69	 0.04761	 0.04046	 0.95102	 0.90359
70	 0.03668	 0.03004	 0.95320	 0.91077
71	 0.03832	 0.03144	 0.95575	 0.91805
72	 0.04053	 0.06198	 0.95814	 0.91201
73	 0.03400	 0.03357	 0.95993	 0.91863
74	 0.03565	 0.03598	 0.96174	 0.92233
75	 0.03427	 0.03988	 0.96351	 0.92509
76	 0.03774	 0.03505	 0.96560	 0.92892
77	 0.03469	 0.02861	 0.96761	 0.93339
78	 0.03301	 0.02760	 0.97211	 0.93404
79	 0.03471	 0.02453	 0.97414	 0.94323
80	 0.02980	 0.02318	 0.97606	 0.94870
81	 0.03024	 0.02131	 0.97783	 0.95471
82	 0.03329	 0.02171	 0.97997	 0.96221
83	 0.03298	 0.02322	 0.98183	 0.96826
84	 0.03051	 0.02343	 0.98369	 0.97039
85	 0.02635	 0.01919	 0.98499	 0.97473
86	 0.02721	 0.02016	 0.98688	 0.97824
87	 0.02865	 0.02075	 0.98841	 0.98391
88	 0.02857	 0.02542	 0.99035	 0.98621
89	 0.02652	 0.02334	 0.99168	 0.98882
90	 0.02531	 0.01974	 0.99299	 0.99337
91	 0.03100	 0.02376	 0.99506	 0.98428
92	 0.02628	 0.02159	 0.99650	 0.98658
93	 0.02695	 0.02214	 0.99772	 0.99301
94	 0.02432	 0.02679	 0.99883	 0.99475
95	 0.02573	 0.02139	 1.00000	 1.00000


==> data/langs/nl.dat <==
t	 add	 del	 vnge	 lsd
1	 1.20080	 1.00077	 0.01426	 0.04093
2	 0.52004	 0.50439	 0.03104	 0.04023
3	 0.43626	 0.32129	 0.05437	 0.07664
4	 0.41400	 0.31523	 0.07739	 0.14320
5	 0.40470	 0.29338	 0.10043	 0.16227
6	 0.29471	 0.31703	 0.13502	 0.14740
7	 0.30202	 0.20741	 0.17135	 0.16170
8	 0.25947	 0.17109	 0.18698	 0.17273
9	 0.14517	 0.11245	 0.20940	 0.16602
10	 0.19831	 0.16387	 0.23393	 0.17507
11	 0.19440	 0.18410	 0.25182	 0.17340
12	 0.13411	 0.11309	 0.28500	 0.14212
13	 0.15811	 0.15303	 0.30051	 0.15750
14	 0.16123	 0.15092	 0.32190	 0.16881
15	 0.16080	 0.16095	 0.33703	 0.17889
16	 0.12600	 0.11257	 0.34983	 0.18723
17	 0.09053	 0.07651	 0.36916	 0.20869
18	 0.10045	 0.06726	 0.39037	 0.21829
19	 0.11272	 0.10775	 0.40621	 0.19357
20	 0.09463	 0.10211	 0.42032	 0.19999
21	 0.09602	 0.10362	 0.43698	 0.20473
22	 0.09896	 0.10012	 0.45101	 0.19566
23	 0.11298	 0.12902	 0.46779	 0.20415
24	 0.10894	 0.09637	 0.48301	 0.21653
25	 0.11843	 0.11729	 0.50374	 0.21757
26	 0.13308	 0.07536	 0.52603	 0.22504
27	 0.14398	 0.09992	 0.54250	 0.22707
28	 0.09390	 0.09204	 0.56102	 0.22932
29	 0.10695	 0.11758	 0.58949	 0.26282
30	 0.11757	 0.15395	 0.61213	 0.31658
31	 0.13415	 0.13009	 0.64828	 0.43451
32	 0.12035	 0.08553	 0.66895	 0.43045
33	 0.10689	 0.07851	 0.68015	 0.42945
34	 0.08728	 0.07371	 0.69153	 0.44025
35	 0.09182	 0.09222	 0.70511	 0.42534
36	 0.11509	 0.10331	 0.71714	 0.44561
37	 0.11451	 0.09572	 0.72936	 0.43754
38	 0.11925	 0.06577	 0.74131	 0.48090
39	 0.12185	 0.07713	 0.75159	 0.51114
40	 0.11149	 0.06756	 0.76158	 0.51885
41	 0.07967	 0.08553	 0.77020	 0.52915
42	 0.07120	 0.05999	 0.77813	 0.54657
43	 0.06044	 0.04700	 0.78780	 0.55931
44	 0.06152	 0.04947	 0.79470	 0.57725
45	 0.05751	 0.05724	 0.80047	 0.58538
46	 0.06222	 0.06485	 0.80724	 0.59367
47	 0.05606	 0.05638	 0.82446	 0.61584
48	 0.07084	 0.06609	 0.83363	 0.63152
49	 0.06459	 0.04571	 0.83971	 0.64866
50	 0.05142	 0.03658	 0.84547	 0.66572
51	 0.04883	 0.03676	 0.85105	 0.64947
52	 0.04639	 0.03528	 0.85945	 0.65306
53	 0.05575	 0.03234	 0.86565	 0.66852
54	 0.04993	 0.03321	 0.87110	 0.67420
55	 0.03897	 0.02684	 0.88527	 0.60862
56	 0.08010	 0.04212	 0.89424	 0.68141
57	 0.06895	 0.03837	 0.89935	 0.69178
58	 0.03870	 0.03008	 0.90302	 0.69947
59	 0.03560	 0.03200	 0.90964	 0.72618
60	 0.04666	 0.03268	 0.91367	 0.73126
61	 0.03958	 0.03643	 0.91710	 0.73942
62	 0.03423	 0.03119	 0.92203	 0.75466
63	 0.03776	 0.02957	 0.92572	 0.77197
64	 0.02955	 0.02246	 0.92856	 0.77965
65	 0.03105	 0.02632	 0.93241	 0.79538
66	 0.03482	 0.01937	 0.93636	 0.81292
67	 0.03211	 0.02142	 0.93953	 0.81639
68	 0.03010	 0.02237	 0.94229	 0.82255
69	 0.02371	 0.02231	 0.94699	 0.83441
70	 0.03142	 0.02166	 0.94985	 0.84464
71	 0.02320	 0.01832	 0.95232	 0.85607
72	 0.02509	 0.01983	 0.95574	 0.85098
73	 0.02596	 0.01894	 0.95744	 0.85785
74	 0.02192	 0.02050	 0.95941	 0.86595
75	 0.02348	 0.02428	 0.96167	 0.87215
76	 0.02420	 0.02425	 0.96411	 0.88337
77	 0.02406	 0.02100	 0.96578	 0.89034
78	 0.02058	 0.01675	 0.96946	 0.91037
79	 0.02212	 0.01482	 0.97121	 0.92450
80	 0.02236	 0.02020	 0.97297	 0.92820
81	 0.01843	 0.01375	 0.97510	 0.93763
82	 0.02097	 0.01463	 0.97695	 0.94403
83	 0.01825	 0.01292	 0.97868	 0.94847
84	 0.02068	 0.01570	 0.98066	 0.95464
85	 0.01904	 0.01552	 0.98205	 0.95877
86	 0.01749	 0.01469	 0.98461	 0.96636
87	 0.01955	 0.01598	 0.98664	 0.96758
88	 0.01704	 0.01282	 0.98808	 0.97184
89	 0.01661	 0.01321	 0.98907	 0.97272
90	 0.01319	 0.01077	 0.99122	 0.98059
91	 0.02093	 0.01301	 0.99392	 0.98834
92	 0.02740	 0.01565	 0.99530	 0.99067
93	 0.01633	 0.01366	 0.99674	 0.98995
94	 0.01505	 0.01330	 0.99845	 0.99352
95	 0.01641	 0.01278	 1.00000	 1.00000


==> data/langs/pl.dat <==
t	 add	 del	 vnge	 lsd
1	 1.10096	 1.00157	 0.03417	 0.10050
2	 0.68475	 0.56560	 0.06504	 0.10457
3	 0.50034	 0.52295	 0.07816	 0.08701
4	 0.19604	 0.36473	 0.09034	 0.08376
5	 0.13103	 0.13711	 0.10417	 0.10208
6	 0.13517	 0.13706	 0.11799	 0.15098
7	 0.15796	 0.16060	 0.12398	 0.15304
8	 0.08247	 0.08369	 0.13557	 0.18373
9	 0.11199	 0.08675	 0.14590	 0.19901
10	 0.11263	 0.11194	 0.16202	 0.19129
11	 0.52037	 0.74828	 0.18869	 0.21692
12	 0.19074	 0.03858	 0.21181	 0.26569
13	 0.51472	 0.07909	 0.23227	 0.25044
14	 0.25397	 0.45897	 0.25495	 0.28175
15	 0.14678	 0.06402	 0.27124	 0.27786
16	 0.09122	 0.03795	 0.28695	 0.29853
17	 0.08854	 0.04095	 0.30627	 0.34376
18	 0.08548	 0.03921	 0.33149	 0.38362
19	 0.09135	 0.04838	 0.35705	 0.44232
20	 0.10444	 0.05253	 0.37532	 0.44225
21	 0.10167	 0.07192	 0.39504	 0.44557
22	 0.10537	 0.06316	 0.41654	 0.46140
23	 0.10776	 0.07705	 0.42899	 0.45527
24	 0.08075	 0.06502	 0.44529	 0.45311
25	 0.10228	 0.07044	 0.46109	 0.46018
26	 0.08116	 0.04646	 0.47659	 0.46441
27	 0.09717	 0.07665	 0.49336	 0.45255
28	 0.10151	 0.07265	 0.51132	 0.45680
29	 0.09676	 0.08260	 0.52672	 0.46562
30	 0.08538	 0.07541	 0.54546	 0.50006
31	 0.09020	 0.06557	 0.57636	 0.60692
32	 0.13738	 0.14517	 0.62216	 0.77187
33	 0.18683	 0.17581	 0.64443	 0.80953
34	 0.09045	 0.07511	 0.65471	 0.80326
35	 0.08079	 0.12321	 0.68266	 0.63822
36	 0.10006	 0.07280	 0.71662	 0.79250
37	 0.17137	 0.09681	 0.72400	 0.78978
38	 0.07272	 0.07252	 0.73309	 0.77217
39	 0.08241	 0.09834	 0.74187	 0.75435
40	 0.07999	 0.08406	 0.75061	 0.75427
41	 0.08359	 0.07497	 0.75841	 0.75272
42	 0.07785	 0.06191	 0.77538	 0.77963
43	 0.09986	 0.05887	 0.79321	 0.79776
44	 0.12992	 0.10377	 0.80293	 0.80556
45	 0.08886	 0.07356	 0.81096	 0.80481
46	 0.06935	 0.05447	 0.81849	 0.79754
47	 0.06859	 0.05631	 0.82602	 0.79948
48	 0.07372	 0.05548	 0.83400	 0.80279
49	 0.07502	 0.05415	 0.84720	 0.80826
50	 0.06577	 0.04966	 0.85397	 0.80522
51	 0.06545	 0.06010	 0.86006	 0.80623
52	 0.06304	 0.05776	 0.86621	 0.80842
53	 0.06365	 0.05440	 0.87246	 0.81391
54	 0.05902	 0.04204	 0.87850	 0.82406
55	 0.06372	 0.04899	 0.88392	 0.83036
56	 0.05672	 0.04253	 0.88784	 0.83183
57	 0.04984	 0.04547	 0.89207	 0.83955
58	 0.04842	 0.04099	 0.89609	 0.84408
59	 0.05348	 0.05549	 0.90018	 0.84579
60	 0.05151	 0.04552	 0.90419	 0.84759
61	 0.04502	 0.03050	 0.90815	 0.84916
62	 0.04387	 0.03073	 0.91217	 0.85450
63	 0.04500	 0.03372	 0.91612	 0.85944
64	 0.04466	 0.03285	 0.92009	 0.86108
65	 0.04770	 0.04599	 0.92374	 0.86427
66	 0.03897	 0.02946	 0.92731	 0.87092
67	 0.03829	 0.02518	 0.93111	 0.87635
68	 0.03549	 0.02202	 0.93425	 0.88330
69	 0.03432	 0.02601	 0.93781	 0.88488
70	 0.03456	 0.02959	 0.94102	 0.88536
71	 0.03320	 0.02817	 0.94419	 0.88802
72	 0.03242	 0.02449	 0.94773	 0.89311
73	 0.03642	 0.02926	 0.95053	 0.89594
74	 0.03057	 0.02427	 0.95327	 0.90180
75	 0.03056	 0.02334	 0.95606	 0.90678
76	 0.02723	 0.02258	 0.95907	 0.90852
77	 0.02671	 0.02332	 0.96127	 0.91322
78	 0.02514	 0.02065	 0.96353	 0.91674
79	 0.02715	 0.02810	 0.96606	 0.92038
80	 0.02643	 0.02056	 0.96850	 0.92692
81	 0.02648	 0.02073	 0.97060	 0.93148
82	 0.02577	 0.02220	 0.97310	 0.93417
83	 0.02478	 0.02025	 0.97559	 0.94159
84	 0.02622	 0.01747	 0.97754	 0.94511
85	 0.02435	 0.01894	 0.97983	 0.94767
86	 0.02401	 0.01779	 0.98179	 0.95071
87	 0.02343	 0.01907	 0.98433	 0.95471
88	 0.03677	 0.02882	 0.98590	 0.95904
89	 0.02199	 0.01678	 0.98747	 0.96573
90	 0.02567	 0.02328	 0.98943	 0.97203
91	 0.02239	 0.01556	 0.99119	 0.97516
92	 0.01823	 0.01303	 0.99268	 0.98887
93	 0.03145	 0.01208	 0.99523	 0.99358
94	 0.01874	 0.01089	 0.99805	 0.99561
95	 0.01818	 0.01291	 1.00000	 1.00000


==> data/langs/simple.dat <==
t	 add	 del	 vnge	 lsd
1	 1.00000	 0.00000	 0.01811	 0.17956
2	 0.39130	 2.55556	 0.13215	 0.47849
3	 0.91636	 0.00000	 0.13460	 0.46633
4	 0.03534	 3.04416	 0.14334	 0.44809
5	 0.04392	 0.00000	 0.16902	 0.24534
6	 0.17816	 0.95832	 0.30657	 0.67373
7	 0.65258	 0.52930	 0.33123	 0.71908
8	 0.20588	 0.54853	 0.39179	 0.70087
9	 0.47561	 0.61485	 0.42496	 0.73779
10	 0.29405	 0.67716	 0.44197	 0.75651
11	 0.33642	 0.62089	 0.46128	 0.79083
12	 0.26914	 0.33118	 0.51185	 0.84703
13	 0.48806	 0.31823	 0.53213	 0.87192
14	 0.19043	 0.14627	 0.54342	 0.83509
15	 0.13031	 0.10068	 0.62754	 0.92593
16	 0.51054	 0.06847	 0.64261	 0.93290
17	 0.20600	 0.08001	 0.64530	 0.93083
18	 0.02943	 0.05450	 0.64935	 0.93713
19	 0.06310	 0.03256	 0.65474	 0.93829
20	 0.07447	 0.17477	 0.65738	 0.93060
21	 0.03621	 0.04821	 0.66427	 0.92347
22	 0.09838	 0.09910	 0.66870	 0.92099
23	 0.05183	 0.04162	 0.67571	 0.91103
24	 0.09429	 0.08067	 0.67915	 0.90627
25	 0.04155	 0.02573	 0.68700	 0.90860
26	 0.09079	 0.07721	 0.69463	 0.91581
27	 0.06615	 0.04739	 0.71206	 0.93795
28	 0.29377	 0.10839	 0.73099	 0.95835
29	 0.28243	 0.05632	 0.73846	 0.96049
30	 0.11489	 0.05227	 0.74158	 0.96059
31	 0.04652	 0.04589	 0.74510	 0.96006
32	 0.05045	 0.07364	 0.75111	 0.95977
33	 0.10952	 0.11150	 0.75566	 0.96181
34	 0.08910	 0.12798	 0.76099	 0.95976
35	 0.11836	 0.30685	 0.76890	 0.94922
36	 0.13743	 0.18349	 0.77403	 0.94187
37	 0.06524	 0.12530	 0.77732	 0.94020
38	 0.04895	 0.09363	 0.78305	 0.93814
39	 0.07290	 0.07910	 0.78823	 0.93850
40	 0.09040	 0.17035	 0.79415	 0.94019
41	 0.05418	 0.06369	 0.79942	 0.93518
42	 0.05787	 0.04623	 0.80423	 0.93091
43	 0.05347	 0.07338	 0.80919	 0.93340
44	 0.06679	 0.14866	 0.81358	 0.93492
45	 0.08562	 0.11972	 0.82020	 0.93576
46	 0.07487	 0.07325	 0.82635	 0.93856
47	 0.07954	 0.07007	 0.83181	 0.94152
48	 0.08568	 0.08733	 0.83748	 0.94683
49	 0.08606	 0.07015	 0.84253	 0.95229
50	 0.07986	 0.07779	 0.84589	 0.95137
51	 0.06128	 0.06394	 0.85071	 0.95303
52	 0.06570	 0.06713	 0.85528	 0.95323
53	 0.07291	 0.05414	 0.85933	 0.95355
54	 0.07688	 0.03760	 0.86580	 0.95218
55	 0.06530	 0.03550	 0.86942	 0.95423
56	 0.05961	 0.04120	 0.87317	 0.95519
57	 0.07630	 0.06897	 0.87939	 0.95877
58	 0.08746	 0.06556	 0.88738	 0.96463
59	 0.11151	 0.09054	 0.89164	 0.96659
60	 0.08157	 0.05622	 0.89766	 0.96988
61	 0.07242	 0.06617	 0.90250	 0.97160
62	 0.07433	 0.06687	 0.90570	 0.96985
63	 0.05512	 0.04819	 0.91125	 0.97282
64	 0.07444	 0.04165	 0.91653	 0.97410
65	 0.05906	 0.02348	 0.92238	 0.98064
66	 0.06796	 0.03311	 0.92639	 0.98104
67	 0.05171	 0.03011	 0.92938	 0.98060
68	 0.04523	 0.03047	 0.93362	 0.98332
69	 0.05946	 0.03489	 0.93592	 0.98268
70	 0.04074	 0.03019	 0.95360	 0.99611
71	 0.12416	 0.01900	 0.95610	 0.99678
72	 0.04204	 0.03953	 0.95830	 0.99567
73	 0.04043	 0.04072	 0.96030	 0.99602
74	 0.03964	 0.03789	 0.96267	 0.99796
75	 0.03934	 0.03032	 0.96363	 0.99673
76	 0.02592	 0.02451	 0.96509	 0.99636
77	 0.01643	 0.01196	 0.96638	 0.99571
78	 0.02498	 0.01303	 0.96802	 0.99620
79	 0.02893	 0.01998	 0.97211	 0.99726
80	 0.03146	 0.02076	 0.97373	 0.99631
81	 0.02702	 0.02171	 0.97498	 0.99518
82	 0.02395	 0.02374	 0.97692	 0.99618
83	 0.04114	 0.03100	 0.97780	 0.99568
84	 0.02454	 0.02771	 0.97881	 0.99550
85	 0.02286	 0.02366	 0.98063	 0.99625
86	 0.03328	 0.02687	 0.98254	 0.99760
87	 0.04113	 0.03040	 0.98447	 0.99892
88	 0.03061	 0.01537	 0.98536	 0.99880
89	 0.01948	 0.01350	 0.98689	 0.99849
90	 0.02635	 0.01189	 0.98831	 0.99927
91	 0.02349	 0.01329	 0.98951	 0.99847
92	 0.02114	 0.01517	 0.99056	 0.99826
93	 0.02036	 0.01609	 0.99175	 0.99866
94	 0.01338	 0.00734	 0.99258	 0.99804
95	 0.01612	 0.01015	 1.00000	 1.00000


==> data/lsd-error.dat <==
graph_i	 slqlsd	 inter	 taylor
0	 0.00002	 0.00443	 0.13424
1	 0.00003	 0.00292	 0.13197
2	 0.00005	 0.00891	 0.15982
3	 0.00006	 0.00741	 0.13637
4	 0.00006	 0.01149	 0.14428
5	 0.00006	 0.06204	 0.14851
6	 0.00006	 0.00595	 0.13437
7	 0.00006	 0.02574	 0.14806
8	 0.00007	 0.04030	 0.13321
9	 0.00008	 0.00041	 0.13335
10	 0.00008	 0.02071	 0.14602
11	 0.00008	 0.04030	 0.13321
12	 0.00009	 0.00562	 0.16784
13	 0.00009	 0.00000	 0.13286
14	 0.00010	 0.00214	 0.14435
15	 0.00010	 0.00283	 0.13641
16	 0.00011	 0.02164	 0.13777
17	 0.00012	 0.04030	 0.13321
18	 0.00013	 0.06001	 0.17085
19	 0.00014	 0.00024	 0.14533
20	 0.00014	 0.00452	 0.13582
21	 0.00018	 0.00045	 0.15696
22	 0.00019	 0.01015	 0.16836
23	 0.00023	 0.01088	 0.14416
24	 0.00024	 0.02477	 0.14936
25	 0.00025	 0.00690	 0.17360
26	 0.00030	 0.01301	 0.15507
27	 0.00031	 0.07447	 0.17585
28	 0.00033	 0.00191	 0.19419
29	 0.00034	 0.04856	 0.15684
30	 0.00035	 0.02185	 0.14868
31	 0.00040	 0.01981	 0.14949
32	 0.00041	 0.00057	 0.13588
33	 0.00049	 0.06854	 0.17597
34	 0.00051	 0.02081	 0.14910
35	 0.00052	 0.00530	 0.14791
36	 0.00052	 0.00000	 0.12582
37	 0.00054	 0.00264	 0.13711
38	 0.00054	 0.04030	 0.18729
39	 0.00055	 0.00000	 0.12582
40	 0.00057	 0.00000	 0.12470
41	 0.00058	 0.00000	 0.12470
42	 0.00059	 0.01925	 0.16917
43	 0.00059	 0.00264	 0.13711
44	 0.00061	 0.02050	 0.20342
45	 0.00062	 0.00662	 0.21138
46	 0.00064	 0.01713	 0.20048
47	 0.00064	 0.02051	 0.20342
48	 0.00072	 0.01722	 0.20052
49	 0.00081	 0.02050	 0.20342
50	 0.00083	 0.01034	 0.17000
51	 0.00086	 0.00000	 0.18586
52	 0.00089	 0.00193	 0.15805
53	 0.00091	 0.00192	 0.22709
54	 0.00093	 0.00128	 0.22601
55	 0.00097	 0.00045	 0.15691
56	 0.00100	 0.00311	 0.23246
57	 0.00101	 0.00121	 0.22627
58	 0.00103	 0.00311	 0.23246
59	 0.00110	 0.05629	 0.25770
60	 0.00117	 0.01476	 0.17557
61	 0.00118	 0.02359	 0.21574
62	 0.00121	 0.06804	 0.17618
63	 0.00162	 0.01046	 0.27814
64	 0.00174	 0.00444	 0.24530
65	 0.00180	 0.02269	 0.20976
66	 0.00219	 0.01190	 0.23500
67	 0.00228	 0.00350	 0.23116
68	 0.00231	 0.01138	 0.21673
69	 0.00249	 0.02435	 0.23428
70	 0.00264	 0.00009	 0.26123
71	 0.00269	 0.00009	 0.26123
72	 0.00295	 0.00758	 0.24932

==> data/vnge-error.dat <==
graph	 chensimple	 chenlambda	 inter	 slqvnge
0	 0.39237	 0.30809	 0.06105	 0.00001
1	 0.41375	 0.31145	 0.04795	 0.00003
2	 0.05178	 0.05163	 0.00028	 0.00010
3	 0.26480	 0.17863	 0.00114	 0.00012
4	 0.26480	 0.17863	 0.00114	 0.00012
5	 0.31859	 0.22811	 0.05196	 0.00015
6	 0.27300	 0.18070	 0.00706	 0.00015
7	 0.05869	 0.05797	 0.00072	 0.00015
8	 0.33964	 0.24275	 0.05394	 0.00018
9	 0.30312	 0.20155	 0.05547	 0.00018
10	 0.34610	 0.27040	 0.04958	 0.00019
11	 0.30394	 0.21106	 0.04318	 0.00020
12	 0.26686	 0.17218	 0.01917	 0.00021
13	 0.49143	 0.38686	 0.06508	 0.00023
14	 0.40516	 0.30876	 0.02136	 0.00027
15	 0.27539	 0.19727	 0.06732	 0.00030
16	 0.35137	 0.27597	 0.02651	 0.00033
17	 0.51574	 0.41112	 0.01881	 0.00033
18	 0.30351	 0.21383	 0.05411	 0.00034
19	 0.26830	 0.19108	 0.05852	 0.00037
20	 0.38660	 0.31359	 0.03368	 0.00039
21	 0.37320	 0.29451	 0.04178	 0.00041
22	 0.64152	 0.54337	 0.07443	 0.00042
23	 0.28049	 0.20221	 0.01622	 0.00046
24	 0.10558	 0.06032	 0.00222	 0.00046
25	 0.48705	 0.40074	 0.04891	 0.00049
26	 0.30220	 0.22119	 0.02490	 0.00051
27	 0.42465	 0.33350	 0.07139	 0.00053
28	 0.28049	 0.20221	 0.01622	 0.00061
29	 0.39998	 0.31585	 0.06086	 0.00065
30	 0.36742	 0.27534	 0.06636	 0.00068
31	 0.05791	 0.05757	 0.00367	 0.00072
32	 0.35693	 0.31048	 0.06879	 0.00075
33	 0.44094	 0.34042	 0.02957	 0.00076
34	 0.52654	 0.43004	 0.05227	 0.00080
35	 0.35910	 0.28557	 0.05916	 0.00080
36	 0.05768	 0.05697	 0.00063	 0.00082
37	 0.05829	 0.05824	 0.00372	 0.00084
38	 0.42466	 0.32364	 0.02794	 0.00090
39	 0.40496	 0.30607	 0.04393	 0.00091
40	 0.33715	 0.24910	 0.04180	 0.00091
41	 0.43541	 0.34262	 0.00868	 0.00093
42	 0.43517	 0.35374	 0.06772	 0.00100
43	 0.44553	 0.36272	 0.06937	 0.00103
44	 0.48530	 0.40640	 0.03793	 0.00103
45	 0.47462	 0.38293	 0.14318	 0.00112
46	 0.30456	 0.20752	 0.02239	 0.00123
47	 0.43529	 0.35393	 0.06764	 0.00124
48	 0.43569	 0.35433	 0.06773	 0.00124
49	 0.34217	 0.23991	 0.00584	 0.00127
50	 0.34217	 0.23991	 0.00586	 0.00127
51	 0.40702	 0.33108	 0.07653	 0.00152
52	 0.40702	 0.33108	 0.07653	 0.00152
53	 0.40702	 0.33108	 0.07653	 0.00152
54	 0.14696	 0.09783	 0.00456	 0.00160
55	 0.36305	 0.27417	 0.10569	 0.00170
56	 0.36549	 0.27593	 0.10060	 0.00179
57	 0.39804	 0.30703	 0.02388	 0.00181
58	 0.37216	 0.30092	 0.05459	 0.00199
59	 0.60764	 0.49635	 0.00964	 0.00226
60	 0.36278	 0.27483	 0.10961	 0.00237
61	 0.51195	 0.39583	 0.00000	 0.00237
62	 0.51195	 0.39583	 0.00000	 0.00237
63	 0.47099	 0.37033	 0.02038	 0.00239
64	 0.27558	 0.18550	 0.00000	 0.00292
65	 0.27558	 0.18550	 0.00000	 0.00292
66	 0.58771	 0.48289	 0.01378	 0.00332
67	 0.67660	 0.59438	 0.11345	 0.00350
68	 0.62619	 0.53445	 0.13117	 0.00369
69	 0.44573	 0.31816	 0.07776	 0.00694
70	 0.44573	 0.31816	 0.07776	 0.00694
71	 0.53156	 0.44608	 0.13977	 0.00697
72	 0.64096	 0.55830	 0.15517	 0.00813
